Finding optimal Bell inequalities using the cone-projection technique

Bell inequalities are relevant for many problems in quantum information science, but finding them for many particles is computationally hard. Recently, a computationally feasible method called cone-projection technique has been developed to find all optimal Bell inequalities under some constraints, which may be given by some symmetry or other linear conditions. In this paper we extend this work in several directions. We use the method to generalize the I4422 inequality to three particles and a so-called GYNI inequality to four particles. Additionally, we find Bell inequalities for three particles that generalize the I3322 inequality and the CHSH inequality at the same time. We discuss the obtained inequalities in some detail and characterize their violation in quantum mechanics.

==> gynigensquant.txt <==

Numerical results for GYNI Generalizations
#########################################

This list provides the maximal violations for qubits and qutrits we
were able to find. Additionally bounds by the second and third level of
the NPA hierarchy are listed as npa2, npa3, respectively.

Additionally we list the state and the measurement settings that lead
to the listed qubit violation. The observables are given as bloch vectors, i. e.
A1: [a b c d] means A_1 = 1/2( a I + b X + c Y + d Z ) where X, Y, Z are the 
Pauli matrices. For the states, we list the coefficients in the standard
computational basis, that is
state: [a b c ... ] means state = a |0..00> + b|0..01> + c |0..10> + ... 



--------------------------------------
Number 1 ------------------------------
+4 +4*D1 -1*B1*C1 -1*B1*C1*D1 +1*B1*C2 +1*B1*C2*D1 +1*B2*C1 +1*B2*C1*D1 -1*B2*C2 -1*B2*C2*D1 -1*A1*C1 -1*A1*C1*D1 -1*A1*C2 -1*A1*C2*D1 +1*A1*B1 +1*A1*B1*D1 +1*A1*B1*C2 +1*A1*B1*C2*D1 +1*A1*B2 +1*A1*B2*D1 -1*A1*B2*C1 -1*A1*B2*C1*D1 +1*A2*C1 +1*A2*C1*D1 +1*A2*C2 +1*A2*C2*D1 +1*A2*B1 +1*A2*B1*D1 +1*A2*B1*C1 +1*A2*B1*C1*D1 +1*A2*B2 +1*A2*B2*D1 -1*A2*B2*C2 -1*A2*B2*C2*D1 > 0
npa2:             -3.782882057881711
npa3:             -0.7675183056804862
qubit violation:  -1.2347915134824916e-07
qutrit violation: -1.78981372314953e-08
algebraic bound: 36.0

Qubit violation
***************

violation: -1.2347915134824916e-07
state:     [-0.-0.j  0.+0.j  1.+0.j -0.-0.j -0.-0.j  0.+0.j  0.-0.j -0.+0.j -0.+0.j
  0.+0.j  0.-0.j -0.+0.j -0.+0.j  0.-0.j -0.-0.j -0.+0.j]
A1: [0. 0. 0. 0.] 
A2: [0. 0. 0. 0.] 
B1: [0. 0. 0. 0.] 
B2: [0. 0. 0. 0.] 
C1: [0. 0. 0. 0.] 
C2: [0. 0. 0. 0.] 
D1: [-5.00000015e-01  1.23348049e-09  5.66757152e-10 -5.00000015e-01] 


--------------------------------------
Number 2 ------------------------------
+4 -1*B1*C1 +1*B1*C2 +1*B2*C1 -1*B2*C2 -1*A1*C1 -1*A1*C2 -1*A1*B1*D1 -1*A1*B1*C1*D2 -1*A1*B2*D1 +1*A1*B2*C2*D2 +1*A2*C1 +1*A2*C2 -1*A2*B1*D1 -1*A2*B1*C2*D2 -1*A2*B2*D1 +1*A2*B2*C1*D2 > 0
npa2:             -2.509270898288901
npa3:             -1.6568542611726933
qubit violation:  -1.6568507608556478
qutrit violation: -1.6568542548150054
algebraic bound: 16.0

Qubit violation
***************

violation: -1.6568507608556478
state:     [-0.     +0.j       0.     +0.j      -0.     +0.j       0.70711+0.j
 -0.     +0.j      -0.     -0.j       0.     +0.j       0.     +0.j
  0.     +0.j      -0.     +0.j      -0.65247-0.27256j  0.     -0.j
  0.     -0.j      -0.     -0.j       0.     +0.j      -0.     -0.j     ]
A1: [-0.04586407 -0.65638794 -0.7530276 ] 
A2: [ 0.60050557 -0.61986728  0.50513085] 
B1: [ 1.34048903e-06 -7.43401206e-07 -1.00000000e+00] 
B2: [ 7.07873202e-06 -1.26482854e-05 -1.00000000e+00] 
C1: [-1.45058451e-05  3.00263625e-05  9.99999981e-01] 
C2: [ 1.45061048e-05 -3.00264780e-05 -9.99999981e-01] 
D1: [ 0.01372029 -0.98445059 -0.17512411] 
D2: [ 0.43156501 -0.15253526  0.889092  ] 


--------------------------------------
Number 3 ------------------------------
+4 -1*B1*C1 +1*B1*C2 +1*B2*C1 -1*B2*C2 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D1 -1*A1*B1*C1*D2 -1*A1*B2*D1 +1*A1*B2*C2*D2 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D1 -1*A2*B1*C2*D2 -1*A2*B2*D1 +1*A2*B2*C1*D2 > 0
npa2:             -3.2524308446459793
npa3:             -1.6600036228233899
qubit violation:  -1.6568543021107773
qutrit violation: -1.656854525715537
algebraic bound: 16.0

Qubit violation
***************

violation: -1.6568543021107773
state:     [ 0.00649-0.00531j  0.50931+0.j       0.00582-0.00589j -0.48836+0.04434j
 -0.     -0.j      -0.     -0.j      -0.     -0.j       0.     +0.j
  0.49943+0.06865j  0.00735+0.00326j -0.49527-0.02066j  0.00815+0.00279j
  0.     -0.j       0.     -0.j       0.     +0.j       0.     -0.j     ]
A1: [-2.77555756e-16 -3.31157188e-01  7.66029883e-01 -5.50938412e-01] 
A2: [-1.11022302e-16  5.41815654e-01 -3.24882924e-01 -7.75168938e-01] 
B1: [-5.00000001e-01  4.20848092e-10  4.67481689e-09 -5.00000001e-01] 
B2: [-5.00000028e-01  4.20848485e-10  4.67481763e-09 -5.00000028e-01] 
C1: [-9.55657053e-10  9.91356540e-01 -1.26593186e-01 -3.44437812e-02] 
C2: [ 9.55683394e-10 -9.98087937e-01  5.83974276e-02  2.02536207e-02] 
D1: [-2.77555756e-16 -1.88937997e-01 -2.89078957e-01 -9.38475247e-01] 
D2: [ 2.35922393e-16 -5.07880112e-01  8.46708599e-01 -1.58563359e-01] 


--------------------------------------
Number 4 ------------------------------
+4 -1*B1*C1 +1*B1*C2 +1*B2*C1 -1*B2*C2 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D2 -1*A1*B1*C1 -1*A1*B2*D2 +1*A1*B2*C2 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D2 -1*A2*B1*C2 -1*A2*B2*D2 +1*A2*B2*C1 > 0
npa2:             -3.2351679659059966
npa3:             -1.6568543317721298
qubit violation:  -1.6568542429279964
qutrit violation: -1.6568542519145932
algebraic bound: 16.0

Qubit violation
***************

violation: -1.6568542429279964
state:     [ 0.     -0.j     0.     +0.j    -0.     +0.j    -0.     -0.j
 -0.13553+0.694j -0.     -0.j     0.     +0.j     0.     +0.j
  0.     -0.j    -0.     -0.j    -0.     -0.j    -0.     -0.j
  0.     +0.j     0.70711+0.j    -0.     +0.j     0.     -0.j   ]
A1: [ 3.60822483e-16 -3.26878147e-01 -8.60991211e-01 -3.89672696e-01] 
A2: [ 5.55111512e-17  5.29515512e-01 -5.08379246e-01  6.79090468e-01] 
B1: [ 5.00000000e-01 -3.78976568e-09  7.28259231e-09 -5.00000000e-01] 
B2: [ 5.00000000e-01 -3.78975793e-09  7.28259592e-09 -5.00000000e-01] 
C1: [-5.00000000e-01 -2.34247990e-09  9.95528576e-10 -5.00000000e-01] 
C2: [-5.00000000e-01 -2.34247325e-09  9.95536022e-10 -5.00000000e-01] 
D1: [-1.11022302e-16 -3.60780283e-01 -5.46543903e-01  7.55729680e-01] 
D2: [-7.21644966e-16  9.22874344e-01 -3.26223264e-01  2.04649275e-01] 


--------------------------------------
Number 5 ------------------------------
+4 -1*B1*C1 +1*B1*C2 +1*B2*C1 -1*B2*C2 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D2 -1*A1*B1*C1*D1 -1*A1*B2*D2 +1*A1*B2*C2*D1 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D2 -1*A2*B1*C2*D1 -1*A2*B2*D2 +1*A2*B2*C1*D1 > 0
npa2:             -3.3109397070555247
npa3:             -1.660685724330289
qubit violation:  -1.6568542438848448
qutrit violation: -1.6568542855075576
algebraic bound: 16.0

Qubit violation
***************

violation: -1.6568542438848448
state:     [-0.     +0.j       0.     +0.j       0.     -0.j      -0.     -0.j
 -0.     -0.j       0.     +0.j       0.     +0.j       0.70711+0.j
 -0.     -0.j      -0.     +0.j      -0.     -0.j       0.     -0.j
  0.     +0.j      -0.     +0.j       0.56722+0.42221j -0.     +0.j     ]
A1: [ 1.11022302e-16 -2.51904387e-01 -3.65034134e-01 -8.96266846e-01] 
A2: [ 1.66533454e-16 -9.67724371e-01  1.02029293e-01  2.30433425e-01] 
B1: [-5.00000000e-01  9.48659203e-10 -1.45521512e-10  5.00000000e-01] 
B2: [-5.00000000e-01  9.48660147e-10 -1.45520554e-10  5.00000000e-01] 
C1: [-1.43321973e-07 -6.17496982e-13 -2.00617728e-12  1.43319464e-07] 
C2: [-5.00000000e-01 -4.26887609e-09  2.40441431e-09  5.00000000e-01] 
D1: [ 1.11022302e-16 -2.08826434e-01  5.67154970e-01 -7.96697407e-01] 
D2: [-2.77555756e-17  8.02839858e-01 -3.65760983e-01 -4.70815319e-01] 


--------------------------------------
Number 6 ------------------------------
+4 -1*B1*C1*D1 +1*B1*C2*D1 +1*B2*C1*D1 -1*B2*C2*D1 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D1 -1*A1*B1*C1*D2 -1*A1*B2*D1 +1*A1*B2*C2*D2 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D1 -1*A2*B1*C2*D2 -1*A2*B2*D1 +1*A2*B2*C1*D2 > 0
npa2:             -3.466520769223137
npa3:             -1.7013676495626537
qubit violation:  -1.6568542335767962
qutrit violation: -1.656855451984227
algebraic bound: 16.0

Qubit violation
***************

violation: -1.6568542335767962
state:     [ 0.02964+0.02065j  0.67005+0.j       0.021  -0.00266j -0.01369+0.01068j
 -0.0066 +0.00362j -0.02365+0.04721j -0.00355+0.01021j -0.04391-0.14676j
 -0.20131+0.0824j   0.08232-0.13193j  0.27383-0.59276j -0.00382-0.0168j
 -0.009  +0.15598j  0.     -0.j      -0.     -0.j      -0.     +0.j     ]
A1: [-2.19985141e-12  3.18573307e-01 -5.11459789e-01 -7.98072636e-01] 
A2: [ 1.25063848e-12 -4.67966630e-01  7.50981444e-01 -4.65869192e-01] 
B1: [ 3.91341959e-11  1.35031685e-01 -2.79610732e-01  9.50570504e-01] 
B2: [ 7.16566806e-11 -1.39869140e-01  2.85417721e-01  9.48142051e-01] 
C1: [-8.77383367e-10 -7.33112417e-01  6.74569260e-01  8.66169195e-02] 
C2: [ 2.73993661e-09  6.35773725e-01 -5.82712917e-01 -5.06198994e-01] 
D1: [ 5.55111512e-17 -2.25395123e-02  1.48340066e-02  9.99635895e-01] 
D2: [ 4.99600361e-16 -8.14045514e-01  5.80174823e-01 -2.69643240e-02] 


--------------------------------------
Number 7 ------------------------------
+4 -1*B1*C1*D1 +1*B1*C2*D1 +1*B2*C1*D1 -1*B2*C2*D1 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D2 -1*A1*B1*C1 -1*A1*B2*D2 +1*A1*B2*C2 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D2 -1*A2*B1*C2 -1*A2*B2*D2 +1*A2*B2*C1 > 0
npa2:             -3.4999051521499522
npa3:             -1.6568542640659194
qubit violation:  -1.656854242927992
qutrit violation: -1.6568542519145393
algebraic bound: 16.0

Qubit violation
***************

violation: -1.656854242927992
state:     [ 0.20316+0.51394j  0.     +0.j       0.07222+0.43517j  0.     +0.j
 -0.     -0.j       0.55264+0.j      -0.     -0.j       0.43125+0.09281j
  0.     +0.j       0.     -0.j       0.     +0.j       0.     -0.j
 -0.     +0.j       0.     -0.j      -0.     +0.j       0.     -0.j     ]
A1: [ 5.00000000e-01  4.00319556e-09 -2.72886477e-09  5.00000000e-01] 
A2: [ 5.00000000e-01  4.00249164e-09 -2.72851847e-09  5.00000000e-01] 
B1: [ 1.66533454e-16 -3.10905153e-01  4.68435024e-01 -8.26986465e-01] 
B2: [ 2.77555756e-16  9.25518332e-01  3.47165343e-01 -1.51301162e-01] 
C1: [0.5        0.47664915 0.10258628 0.11082257] 
C2: [-0.5        -0.47664915 -0.10258628 -0.11082257] 
D1: [-6.66133815e-16 -4.01146535e-01  7.81540879e-01 -4.77781656e-01] 
D2: [-1.11022302e-16 -3.76568812e-01 -6.16175777e-01 -6.91753815e-01] 


--------------------------------------
Number 8 ------------------------------
+4 -1*B1*C1*D1 +1*B1*C2*D1 +1*B2*C1*D1 -1*B2*C2*D1 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D2 -1*A1*B1*C1*D1 -1*A1*B2*D2 +1*A1*B2*C2*D1 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D2 -1*A2*B1*C2*D1 -1*A2*B2*D2 +1*A2*B2*C1*D1 > 0
npa2:             -3.526970090383365
npa3:             -1.7121985276843814
qubit violation:  -1.6568542462586398
qutrit violation: -1.6568562619657432
algebraic bound: 16.0

Qubit violation
***************

violation: -1.6568542462586398
state:     [ 7.0597e-01+0.j      -8.7800e-03+0.00237j  0.0000e+00-0.j
  0.0000e+00+0.j       1.9000e-04-0.00067j  6.4200e-03+0.40833j
 -0.0000e+00-0.j       0.0000e+00+0.j       0.0000e+00+0.j
 -5.5011e-01+0.05144j  0.0000e+00+0.j       0.0000e+00+0.j
  2.1070e-02-0.03416j  4.7380e-02-0.16009j -0.0000e+00-0.j
 -0.0000e+00-0.j     ]
A1: [ 8.99771924e-11 -2.68671126e-01 -5.40882961e-02 -9.61712162e-01] 
A2: [ 8.99779140e-11  8.12853926e-01  2.30810376e-01 -5.34785065e-01] 
B1: [-1.77742265e-11  2.41862609e-01 -6.53715440e-01 -7.17048536e-01] 
B2: [-1.77743931e-11 -5.62339461e-02  1.98425435e-01 -9.78501451e-01] 
C1: [ 1.97335072e-06 -5.74811546e-13 -3.17580345e-13  1.97335127e-06] 
C2: [-5.00000000e-01 -1.56572906e-10  3.89168098e-09 -5.00000000e-01] 
D1: [ 4.16333634e-16 -8.53632767e-01  3.09840344e-01  4.18700442e-01] 
D2: [-5.55111512e-17  3.84025412e-01 -1.68703115e-01  9.07779566e-01] 


--------------------------------------
Number 9 ------------------------------
+4 -1*B1*C1*D1 +1*B1*C2*D1 +1*B2*C1*D1 -1*B2*C2*D1 -1*A1*C1*D1 -1*A1*C2*D1 -1*A1*B1*D2 -1*A1*B1*C1*D2 -1*A1*B2*D2 +1*A1*B2*C2*D2 +1*A2*C1*D1 +1*A2*C2*D1 -1*A2*B1*D2 -1*A2*B1*C2*D2 -1*A2*B2*D2 +1*A2*B2*C1*D2 > 0
npa2:             -3.52964980601457
npa3:             -1.7613943965538876
qubit violation:  -1.656854243211963
qutrit violation: -1.6568547778952163
algebraic bound: 16.0

Qubit violation
***************

violation: -1.656854243211963
state:     [-0.     -0.j       0.66502+0.j       0.3342 +0.22936j  0.     -0.j
 -0.     -0.j      -0.     -0.j       0.03315-0.11353j  0.     +0.j
  0.04833-0.56346j -0.     -0.j       0.     -0.j       0.20189-0.00157j
  0.04237-0.01j    -0.     -0.j       0.     +0.j      -0.04164-0.12351j]
A1: [-1.09373621e-12 -2.51012667e-01  4.34812862e-01  8.64829704e-01] 
A2: [-1.09340315e-12  2.51012675e-01 -4.34812865e-01  8.64829699e-01] 
B1: [ 6.52807275e-09 -1.95337698e-01 -5.94639772e-01  7.79901732e-01] 
B2: [-2.35726942e-08  9.41214626e-03  2.86521361e-02 -9.99545106e-01] 
C1: [-1.34109945e-11  3.13617239e-01  5.33629223e-01 -7.85419684e-01] 
C2: [-1.34117717e-11 -3.13617244e-01 -5.33629216e-01 -7.85419687e-01] 
D1: [-3.74700271e-16  9.05603702e-01  4.24124905e-01  2.94038012e-09] 
D2: [ 2.77555756e-16  1.70148966e-09 -1.05658871e-08  1.00000000e+00] 


--------------------------------------
Number 10 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1 -2*A1*C2 -2*A1*B1 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 -1*A1*B1*C2*D1 +1*A1*B1*C2*D2 -2*A1*B2 +1*A1*B2*C1*D1 -1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1 +2*A2*C2 -2*A2*B1 -1*A2*B1*C1*D1 +1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 +1*A2*B2*C2*D1 -1*A2*B2*C2*D2 > 0
npa2:             -3.0658916095112723
npa3:             -0.9593850681159477
qubit violation:  -0.944271543947581
qutrit violation: -0.9442719248905596
algebraic bound: 40.0

Qubit violation
***************

violation: -0.944271543947581
state:     [ 1.1123e-01-2.5442e-01j  5.1220e-02-9.5970e-02j -5.7098e-01+2.4563e-01j
 -0.0000e+00-0.0000e+00j -2.4430e-02+1.0926e-01j  0.0000e+00-0.0000e+00j
  0.0000e+00+0.0000e+00j  7.9400e-03+1.1007e-01j  3.6210e-02+1.0424e-01j
 -1.0000e-05+1.0000e-05j -0.0000e+00-0.0000e+00j  6.5620e-02+9.0710e-02j
  1.0000e-05-1.0000e-05j  6.2157e-01+0.0000e+00j -8.4960e-02-6.7930e-02j
  2.0271e-01+1.8976e-01j]
A1: [-0.28924447  0.95149909  0.10481941] 
A2: [-0.07256386 -0.13097897  0.98872595] 
B1: [-0.14460553 -0.01401575  0.98939011] 
B2: [-0.73337603  0.67277233 -0.09765695] 
C1: [-0.83202785 -0.11723176  0.5422051 ] 
C2: [0.40601899 0.53731016 0.73922011] 
D1: [ 0.53101267 -0.35728253 -0.76835836] 
D2: [-0.72133635  0.28520586 -0.63113495] 


--------------------------------------
Number 11 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1 -2*A1*C2 -2*A1*B1*D1 -1*A1*B1*C1 -1*A1*B1*C1*D2 -1*A1*B1*C2 +1*A1*B1*C2*D2 -2*A1*B2*D1 +1*A1*B2*C1 -1*A1*B2*C1*D2 +1*A1*B2*C2 +1*A1*B2*C2*D2 +2*A2*C1 +2*A2*C2 -2*A2*B1*D1 -1*A2*B1*C1 +1*A2*B1*C1*D2 -1*A2*B1*C2 -1*A2*B1*C2*D2 -2*A2*B2*D1 +1*A2*B2*C1 +1*A2*B2*C1*D2 +1*A2*B2*C2 -1*A2*B2*C2*D2 > 0
npa2:             -5.079241095102214
npa3:             -3.313708529668144
qubit violation:  -3.3137090286675415
qutrit violation: -3.313708508862856
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137090286675415
state:     [-0.     +0.j       0.     -0.j       0.     -0.j       0.70711+0.j
  0.     -0.j      -0.     +0.j       0.     +0.j       0.     -0.j
  0.     -0.j       0.     +0.j       0.53285+0.46483j  0.     -0.j
  0.     -0.j       0.     +0.j       0.     +0.j      -0.     +0.j     ]
A1: [-2.77555756e-16  6.50922713e-01 -1.80695043e-01 -7.37325519e-01] 
A2: [ 1.83186799e-15 -6.54739806e-01  3.57932860e-01 -6.65732569e-01] 
B1: [ 4.99999999e-01  5.44829591e-09 -2.31458145e-09  4.99999999e-01] 
B2: [ 5.00000012e-01  5.44829803e-09 -2.31458069e-09  5.00000012e-01] 
C1: [ 5.00000046e-01  3.04706121e-09  4.22220649e-09 -5.00000046e-01] 
C2: [-5.00000046e-01 -3.04610959e-09 -4.22364815e-09  5.00000046e-01] 
D1: [2.22044605e-16 8.03523824e-02 9.62153866e-02 9.92111935e-01] 
D2: [ 3.78169718e-16  4.45348515e-01 -8.93925010e-01  5.06238505e-02] 


--------------------------------------
Number 12 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1 -2*A1*C2 -2*A1*B1*D1 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 -1*A1*B1*C2*D1 +1*A1*B1*C2*D2 -2*A1*B2*D1 +1*A1*B2*C1*D1 -1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1 +2*A2*C2 -2*A2*B1*D1 -1*A2*B1*C1*D1 +1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2*D1 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 +1*A2*B2*C2*D1 -1*A2*B2*C2*D2 > 0
npa2:             -5.0772919598201725
npa3:             -3.3137085262721584
qubit violation:  -3.313710593601869
qutrit violation: -3.3137085088630025
algebraic bound: 40.0

Qubit violation
***************

violation: -3.313710593601869
state:     [-0.0000e+00-0.0000e+00j  5.5618e-01+0.0000e+00j -0.0000e+00-0.0000e+00j
  0.0000e+00+1.0000e-05j -0.0000e+00+0.0000e+00j -1.0521e-01-4.2378e-01j
 -0.0000e+00+0.0000e+00j  1.0000e-05-0.0000e+00j -5.0937e-01-2.2334e-01j
 -0.0000e+00+0.0000e+00j -0.0000e+00+0.0000e+00j -0.0000e+00+0.0000e+00j
 -7.3820e-02+4.3036e-01j  0.0000e+00+0.0000e+00j  0.0000e+00-0.0000e+00j
  0.0000e+00+0.0000e+00j]
A1: [0.04699424 0.93881644 0.3411967 ] 
A2: [-0.42543356  0.32785664 -0.84351424] 
B1: [ 0.23406478  0.94280001 -0.23736431] 
B2: [ 0.23406432  0.94280009 -0.23736446] 
C1: [1.24153170e-05 3.76533542e-05 9.99999999e-01] 
C2: [ 3.80127959e-06  1.14545107e-05 -1.00000000e+00] 
D1: [ 0.11459259  0.92774299 -0.35519213] 
D2: [0.47941976 0.2615084  0.83771714] 


--------------------------------------
Number 13 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D1 -1*A1*B1*C1 -1*A1*B1*C1*D2 -1*A1*B1*C2 +1*A1*B1*C2*D2 -2*A1*B2*D1 +1*A1*B2*C1 -1*A1*B2*C1*D2 +1*A1*B2*C2 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D1 -1*A2*B1*C1 +1*A2*B1*C1*D2 -1*A2*B1*C2 -1*A2*B1*C2*D2 -2*A2*B2*D1 +1*A2*B2*C1 +1*A2*B2*C1*D2 +1*A2*B2*C2 -1*A2*B2*C2*D2 > 0
npa2:             -6.388464872547134
npa3:             -3.3137092205910754
qubit violation:  -3.3137086727122984
qutrit violation: -3.313709531449399
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137086727122984
state:     [-8.6700e-02+0.04234j  0.0000e+00-0.j      -3.5132e-01-0.27798j
 -1.0000e-05-0.j       1.7800e-03-0.00127j -0.0000e+00-0.j
  8.9100e-03+0.00491j  4.5807e-01+0.00992j -2.5200e-03+0.00188j
 -6.5680e-02+0.13695j -0.0000e+00-0.j       5.1661e-01+0.j
  1.7803e-01-0.18572j  1.0000e-04-0.00037j  4.4938e-01+0.14747j
 -1.0920e-02+0.00182j]
A1: [ 0.66347115 -0.1255002  -0.73760134] 
A2: [ 0.6524557  -0.12343499  0.74770673] 
B1: [-0.98636312  0.16456447 -0.00251693] 
B2: [-0.98636311  0.16456447 -0.00252165] 
C1: [ 0.21592613  0.45026848 -0.86639148] 
C2: [0.04257118 0.08877336 0.99514169] 
D1: [-0.01058555  0.00553147  0.99992865] 
D2: [-0.88581399  0.46388671 -0.01194365] 


--------------------------------------
Number 14 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D1 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 -1*A1*B1*C2*D1 +1*A1*B1*C2*D2 -2*A1*B2*D1 +1*A1*B2*C1*D1 -1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D1 -1*A2*B1*C1*D1 +1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2*D1 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 +1*A2*B2*C2*D1 -1*A2*B2*C2*D2 > 0
npa2:             -6.388360889742467
npa3:             -3.3137085902797487
qubit violation:  -3.3137091694330953
qutrit violation: -3.313709030894241
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137091694330953
state:     [-0.0000e+00+0.0000e+00j -0.0000e+00+0.0000e+00j  0.0000e+00+0.0000e+00j
 -0.0000e+00+0.0000e+00j -1.3000e-04+9.0000e-05j -1.2366e-01-5.7690e-02j
 -5.9900e-03+1.3782e-01j -9.4700e-03+5.2500e-03j -0.0000e+00+0.0000e+00j
  0.0000e+00+0.0000e+00j  0.0000e+00+0.0000e+00j  0.0000e+00-0.0000e+00j
 -6.8967e-01+7.2920e-02j  9.0000e-04+1.1200e-03j -3.6000e-04+6.5000e-04j
  6.9373e-01-0.0000e+00j]
A1: [ 8.05421563e-10  1.13677519e-01 -2.44731150e-01 -9.62903985e-01] 
A2: [-8.05423839e-10  1.40997543e-01 -2.29596221e-01  9.63018830e-01] 
B1: [-5.00000047e-01 -4.20605129e-09 -4.83195220e-09  5.00000047e-01] 
B2: [-5.00000067e-01 -4.20605190e-09 -4.83195176e-09  5.00000067e-01] 
C1: [-6.12469749e-10  9.79328707e-01 -1.76539260e-01 -9.87378498e-02] 
C2: [6.12469950e-10 1.08563951e-01 9.89093290e-01 9.95405578e-02] 
D1: [ 7.21644966e-16 -8.59670586e-01  5.10848554e-01  4.86146868e-04] 
D2: [1.55431223e-15 5.05933402e-01 8.51266759e-01 1.39198768e-01] 


--------------------------------------
Number 15 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1 -1*A1*B1*C1*D1 -1*A1*B1*C2 +1*A1*B1*C2*D1 -2*A1*B2*D2 +1*A1*B2*C1 -1*A1*B2*C1*D1 +1*A1*B2*C2 +1*A1*B2*C2*D1 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 -1*A2*B1*C1 +1*A2*B1*C1*D1 -1*A2*B1*C2 -1*A2*B1*C2*D1 -2*A2*B2*D2 +1*A2*B2*C1 +1*A2*B2*C1*D1 +1*A2*B2*C2 -1*A2*B2*C2*D1 > 0
npa2:             -6.579500654399201
npa3:             -3.313708566217489
qubit violation:  -3.3137084683098736
qutrit violation: -3.3137084952469857
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137084683098736
state:     [-0.23761+0.41111j  0.     +0.j      -0.     -0.j       0.     +0.j
  0.51548+0.09386j -0.     -0.j       0.     +0.j       0.     -0.j
  0.     +0.j      -0.16012+0.44702j -0.     -0.j      -0.     -0.j
  0.     -0.j       0.52396+0.j       0.     +0.j       0.     +0.j     ]
A1: [9.02056208e-16 9.89481185e-01 1.36843962e-01 4.69117494e-02] 
A2: [ 2.77555756e-16 -1.44646290e-01  9.40629215e-01  3.07073493e-01] 
B1: [-0.5         0.16779263  0.46844202  0.04906836] 
B2: [-0.5         0.16779263  0.46844202  0.04906836] 
C1: [-9.84159154e-04  6.51711191e-12 -2.24521258e-11 -9.84159139e-04] 
C2: [5.00000000e-01 1.94101069e-10 9.74256745e-10 4.99999999e-01] 
D1: [ 1.24900090e-16  8.90792439e-01  4.15507842e-01 -1.83962124e-01] 
D2: [-1.47104551e-15 -4.51241196e-01  8.56579599e-01 -2.50305358e-01] 


--------------------------------------
Number 16 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1 -1*A1*B1*C1*D1 +1*A1*B1*C2 -1*A1*B1*C2*D1 -2*A1*B2*D2 -1*A1*B2*C1 +1*A1*B2*C1*D1 +1*A1*B2*C2 +1*A1*B2*C2*D1 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 +1*A2*B1*C1 -1*A2*B1*C1*D1 -1*A2*B1*C2 -1*A2*B1*C2*D1 -2*A2*B2*D2 +1*A2*B2*C1 +1*A2*B2*C1*D1 -1*A2*B2*C2 +1*A2*B2*C2*D1 > 0
npa2:             -6.481634128554523
npa3:             -3.313708635377022
qubit violation:  -3.313709012744204
qutrit violation: -3.3137085618614353
algebraic bound: 40.0

Qubit violation
***************

violation: -3.313709012744204
state:     [ 0.1642 -0.15998j  0.     -0.j      -0.     -0.j      -0.     -0.j
  0.     +0.j       0.23169+0.26105j  0.     -0.j       0.     -0.j
  0.66891+0.j      -0.     -0.j       0.     -0.j      -0.     +0.j
 -0.     +0.j       0.10135-0.60655j  0.     +0.j      -0.     -0.j     ]
A1: [ 4.58638683e-12  2.82083852e-01  2.34179764e-01 -9.30370108e-01] 
A2: [ 4.58555416e-12 -4.10008847e-01 -5.40809496e-01 -7.34450702e-01] 
B1: [-4.44089210e-16 -1.40087243e-02  8.32919067e-01  5.53217483e-01] 
B2: [-2.22044605e-16 -1.39817326e-02  8.32929667e-01 -5.53202207e-01] 
C1: [ 5.00000046e-01  1.71903658e-09 -2.28879832e-09  5.00000046e-01] 
C2: [ 5.00000046e-01  1.71903686e-09 -2.28879860e-09  5.00000046e-01] 
D1: [-6.10622664e-16  5.19883667e-06  1.69453555e-05  9.99999999e-01] 
D2: [ 8.39606162e-16 -9.84307642e-01 -1.76460944e-01  8.10744809e-06] 


--------------------------------------
Number 17 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 -1*A1*B1*C2*D1 +1*A1*B1*C2*D2 -2*A1*B2*D2 +1*A1*B2*C1*D1 -1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 -1*A2*B1*C1*D1 +1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2*D2 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 +1*A2*B2*C2*D1 -1*A2*B2*C2*D2 > 0
npa2:             -6.4984626785311566
npa3:             -3.3563547123611457
qubit violation:  -3.3137086086876835
qutrit violation: -3.3137090293200178
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137086086876835
state:     [ 0.64508+0.17303j -0.     -0.j      -0.     -0.j       0.70707-0.j
  0.     +0.j       0.     +0.j      -0.     -0.j       0.     +0.j
 -0.03935+0.00287j  0.00298+0.0063j  -0.04569-0.22426j  0.00101-0.00065j
 -0.     -0.j       0.     +0.j       0.     -0.j       0.     -0.j     ]
A1: [-2.31742403e-12 -1.64343331e-01  8.13402575e-02 -9.83043759e-01] 
A2: [ 2.31703545e-12 -2.69419452e-01  1.16983875e-01  9.55891172e-01] 
B1: [-5.00000046e-01 -1.06194814e-08 -3.15982412e-09 -5.00000046e-01] 
B2: [-5.00000046e-01 -1.06351488e-08 -3.15067336e-09 -5.00000046e-01] 
C1: [ 2.21486947e-08 -3.81290965e-02 -7.97818965e-01  6.01690119e-01] 
C2: [2.21486939e-08 6.50077034e-03 5.52459257e-01 8.33514509e-01] 
D1: [-1.44328993e-15 -2.37406490e-02 -1.77372706e-01 -9.83857359e-01] 
D2: [-1.05471187e-15  2.23549031e-01  9.58272818e-01 -1.78154527e-01] 


--------------------------------------
Number 18 ------------------------------
+8 -2*B1*C1 +2*B1*C2 +2*B2*C1 -2*B2*C2 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 +1*A1*B1*C2*D1 -1*A1*B1*C2*D2 -2*A1*B2*D2 -1*A1*B2*C1*D1 +1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 +1*A2*B1*C1*D1 -1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2*D2 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 -1*A2*B2*C2*D1 +1*A2*B2*C2*D2 > 0
npa2:             -5.998669000171713
npa3:             -3.313708510570292
qubit violation:  -3.31370783950893
qutrit violation: -3.3137085232433785
algebraic bound: 40.0

Qubit violation
***************

violation: -3.31370783950893
state:     [ 0.     -0.j       0.     -0.j       0.     -0.j       0.     +0.j
 -0.     -0.j       0.     -0.j      -0.     +0.j       0.32102+0.63004j
  0.     -0.j       0.     -0.j       0.     -0.j       0.     +0.j
 -0.     -0.j      -0.     -0.j       0.70711+0.j      -0.     +0.j     ]
A1: [ 0.59289404 -0.80516302  0.01375185] 
A2: [ 0.31173129  0.21342025 -0.92589168] 
B1: [ 1.08340832e-04 -1.63501152e-04  9.99999959e-01] 
B2: [-1.35913369e-04  2.05046373e-04  9.99999595e-01] 
C1: [ 1.13150101e-08 -1.02450108e-08 -4.60382563e-06] 
C2: [-4.72379592e-05  4.27796035e-05 -1.00000010e+00] 
D1: [ 0.73200478 -0.14982285 -0.66462176] 
D2: [-0.66307048 -0.37988075 -0.64500241] 


--------------------------------------
Number 19 ------------------------------
+8 -2*B1*C1*D1 +2*B1*C2*D1 +2*B2*C1*D1 -2*B2*C2*D1 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D1 -1*A1*B1*C1 -1*A1*B1*C1*D2 -1*A1*B1*C2 +1*A1*B1*C2*D2 -2*A1*B2*D1 +1*A1*B2*C1 -1*A1*B2*C1*D2 +1*A1*B2*C2 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D1 -1*A2*B1*C1 +1*A2*B1*C1*D2 -1*A2*B1*C2 -1*A2*B1*C2*D2 -2*A2*B2*D1 +1*A2*B2*C1 +1*A2*B2*C1*D2 +1*A2*B2*C2 -1*A2*B2*C2*D2 > 0
npa2:             -6.595976111000246
npa3:             -3.3654588625791924
qubit violation:  -3.313708565258926
qutrit violation: -3.313710087790969
algebraic bound: 40.0

Qubit violation
***************

violation: -3.313708565258926
state:     [-0.     +0.j      -0.     -0.j      -0.     -0.j      -0.     +0.j
  0.     -0.j       0.     +0.j      -0.     -0.j       0.     -0.j
 -0.     -0.j      -0.08785-0.12388j  0.     +0.j      -0.68803-0.05955j
  0.70709-0.j      -0.     +0.j       0.00188-0.00467j  0.     -0.j     ]
A1: [-4.99999998e-01 -3.51088265e-09 -2.12878201e-09  4.99999998e-01] 
A2: [ 5.00000008e-01  3.51085122e-09  2.12880186e-09 -5.00000008e-01] 
B1: [-7.77156117e-16 -7.68168075e-02  9.73333587e-01  2.16150193e-01] 
B2: [-5.96744876e-16 -7.68168014e-02  9.73333617e-01 -2.16150061e-01] 
C1: [-9.71717151e-12 -3.58408300e-01  4.36591208e-01 -8.25185802e-01] 
C2: [ 9.71883685e-12  5.46462480e-01 -6.53523626e-01 -5.23722855e-01] 
D1: [ 2.77555756e-16 -1.84600969e-09 -8.70995954e-09  9.99999999e-01] 
D2: [ 2.69229083e-15  8.63724082e-01 -5.03964987e-01  3.26754540e-10] 


--------------------------------------
Number 20 ------------------------------
+8 -2*B1*C1*D1 +2*B1*C2*D1 +2*B2*C1*D1 -2*B2*C2*D1 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D1 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 -1*A1*B1*C2*D1 +1*A1*B1*C2*D2 -2*A1*B2*D1 +1*A1*B2*C1*D1 -1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D1 -1*A2*B1*C1*D1 +1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2*D1 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 +1*A2*B2*C2*D1 -1*A2*B2*C2*D2 > 0
npa2:             -6.596084194214349
npa3:             -3.3721002672152878
qubit violation:  -3.3137084794428846
qutrit violation: -3.313710396373174
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137084794428846
state:     [ 0.00262-3.5000e-03j -0.18457+2.4168e-01j  0.     +0.0000e+00j
  0.4306 +3.9603e-01j  0.65718+0.0000e+00j -0.01045-1.0000e-04j
  0.     -0.0000e+00j  0.     -0.0000e+00j  0.05317+2.4224e-01j
  0.     +0.0000e+00j  0.06159-7.7200e-03j  0.02102-2.4300e-03j
 -0.03368+3.8960e-02j -0.11157+1.2651e-01j -0.00656-6.8100e-03j
  0.13072+1.3845e-01j]
A1: [ 5.66025005e-12  2.78110214e-01 -3.21886511e-01  9.05010377e-01] 
A2: [-5.66213743e-12  3.43215416e-01 -3.97162479e-01 -8.51155182e-01] 
B1: [ 1.30020994e-13 -5.83583249e-01 -7.80371076e-01  2.24614281e-01] 
B2: [ 1.29729560e-13 -5.76083282e-01 -7.70353210e-01 -2.73283706e-01] 
C1: [-9.90761972e-10 -9.07103302e-02  9.89647848e-01  1.11214970e-01] 
C2: [ 9.90761473e-10  4.37127891e-02 -4.76893975e-01  8.77873183e-01] 
D1: [-1.66533454e-15 -9.86234501e-03 -9.23481287e-05  9.99951361e-01] 
D2: [ 4.71844785e-16 -9.99900383e-01 -1.00969695e-02 -9.86277470e-03] 


--------------------------------------
Number 21 ------------------------------
+8 -2*B1*C1*D1 +2*B1*C2*D1 +2*B2*C1*D1 -2*B2*C2*D1 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1 -1*A1*B1*C1*D1 -1*A1*B1*C2 +1*A1*B1*C2*D1 -2*A1*B2*D2 +1*A1*B2*C1 -1*A1*B2*C1*D1 +1*A1*B2*C2 +1*A1*B2*C2*D1 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 -1*A2*B1*C1 +1*A2*B1*C1*D1 -1*A2*B1*C2 -1*A2*B1*C2*D1 -2*A2*B2*D2 +1*A2*B2*C1 +1*A2*B2*C1*D1 +1*A2*B2*C2 -1*A2*B2*C2*D1 > 0
npa2:             -7.100506675998146
npa3:             -3.3235536134237265
qubit violation:  -3.3137073126993313
qutrit violation: -3.313711485275232
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137073126993313
state:     [ 0.0000e+00+0.0000e+00j  0.0000e+00+1.0000e-05j  1.4679e-01+3.0110e-02j
  0.0000e+00+0.0000e+00j -0.0000e+00-0.0000e+00j  1.3547e-01+2.7964e-01j
  0.0000e+00+0.0000e+00j -5.3792e-01-3.0272e-01j  1.0000e-05+0.0000e+00j
  5.2790e-02+4.1870e-02j  0.0000e+00-0.0000e+00j -1.3357e-01-8.4800e-03j
  0.0000e+00+0.0000e+00j -0.0000e+00-0.0000e+00j  6.9105e-01+0.0000e+00j
 -0.0000e+00-0.0000e+00j]
A1: [-0.63773304  0.21534569 -0.73954226] 
A2: [ 0.63773439 -0.21539248 -0.73952748] 
B1: [-0.29060798 -0.03617963 -0.95615794] 
B2: [ 0.29062296  0.03593153 -0.95616274] 
C1: [ 0.36925339 -0.25651654  0.89322517] 
C2: [-0.36950788  0.25669044 -0.89306987] 
D1: [-9.82625626e-01 -1.85598442e-01  1.50255854e-05] 
D2: [-7.73251070e-05  2.06275025e-04  9.99999942e-01] 


--------------------------------------
Number 22 ------------------------------
+8 -2*B1*C1*D1 +2*B1*C2*D1 +2*B2*C1*D1 -2*B2*C2*D1 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1 -1*A1*B1*C1*D2 -1*A1*B1*C2 +1*A1*B1*C2*D2 -2*A1*B2*D2 +1*A1*B2*C1 -1*A1*B2*C1*D2 +1*A1*B2*C2 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 -1*A2*B1*C1 +1*A2*B1*C1*D2 -1*A2*B1*C2 -1*A2*B1*C2*D2 -2*A2*B2*D2 +1*A2*B2*C1 +1*A2*B2*C1*D2 +1*A2*B2*C2 -1*A2*B2*C2*D2 > 0
npa2:             -6.142135750167865
npa3:             -3.4279988723095745
qubit violation:  -3.313707850475301
qutrit violation: -3.313708540041965
algebraic bound: 40.0

Qubit violation
***************

violation: -3.313707850475301
state:     [-2.3151e-01-6.8860e-02j  0.0000e+00+0.0000e+00j  8.9180e-02+1.1780e-02j
 -1.0000e-05-3.0000e-05j -0.0000e+00-0.0000e+00j  7.0136e-01+0.0000e+00j
  0.0000e+00-1.0000e-05j  3.0610e-02-4.8700e-03j -5.5797e-01-3.4962e-01j
  0.0000e+00-1.0000e-05j  0.0000e+00+0.0000e+00j  0.0000e+00+2.0000e-05j
 -0.0000e+00+0.0000e+00j  0.0000e+00+0.0000e+00j -2.0000e-05+3.0000e-05j
  8.3950e-02+9.5100e-03j]
A1: [-0.90467734 -0.2509891  -0.34433034] 
A2: [0.90513134 0.25118315 0.34299306] 
B1: [-0.08143725  0.71403434  0.69535812] 
B2: [-0.08140597  0.71405833 -0.69533717] 
C1: [ 0.17647543 -0.02815857  0.98390217] 
C2: [ 0.17602331 -0.02791535 -0.9839901 ] 
D1: [ 7.45119059e-05 -8.36264243e-05  9.99999969e-01] 
D2: [-3.91755559e-01 -9.20069323e-01  1.23998629e-04] 


--------------------------------------
Number 23 ------------------------------
+8 -2*B1*C1*D1 +2*B1*C2*D1 +2*B2*C1*D1 -2*B2*C2*D1 -2*A1*C1*D1 -2*A1*C2*D1 -2*A1*B1*D2 -1*A1*B1*C1*D1 -1*A1*B1*C1*D2 -1*A1*B1*C2*D1 +1*A1*B1*C2*D2 -2*A1*B2*D2 +1*A1*B2*C1*D1 -1*A1*B2*C1*D2 +1*A1*B2*C2*D1 +1*A1*B2*C2*D2 +2*A2*C1*D1 +2*A2*C2*D1 -2*A2*B1*D2 -1*A2*B1*C1*D1 +1*A2*B1*C1*D2 -1*A2*B1*C2*D1 -1*A2*B1*C2*D2 -2*A2*B2*D2 +1*A2*B2*C1*D1 +1*A2*B2*C1*D2 +1*A2*B2*C2*D1 -1*A2*B2*C2*D2 > 0
npa2:             -6.795798743846998
npa3:             -3.449385075115053
qubit violation:  -3.3137084878280474
qutrit violation: -3.313709810482467
algebraic bound: 40.0

Qubit violation
***************

violation: -3.3137084878280474
state:     [ 1.1834e-01+9.8560e-02j -1.0000e-05+0.0000e+00j  1.8700e-03-3.5700e-03j
  1.5881e-01+7.8300e-03j -0.0000e+00-0.0000e+00j -7.5520e-02+4.0710e-02j
  5.7450e-01-1.5627e-01j -0.0000e+00-0.0000e+00j -8.1000e-04+1.4000e-04j
 -1.5033e-01-2.1474e-01j  9.8810e-02+2.4597e-01j -4.7700e-03+5.0300e-03j
 -1.8134e-01-1.3648e-01j  0.0000e+00+0.0000e+00j -1.7800e-03+3.8700e-03j
  6.3134e-01+0.0000e+00j]
A1: [ 9.45910017e-14  5.09554609e-01 -6.01858512e-01  6.14914979e-01] 
A2: [-1.70108372e-12  5.08643245e-01 -6.00686455e-01 -6.16812639e-01] 
B1: [-6.10129169e-11 -4.19326916e-01 -4.48581238e-01  7.89265361e-01] 
B2: [-6.10131945e-11  4.21730541e-01  4.50920156e-01  7.86647547e-01] 
C1: [-2.10870765e-10 -1.44753792e-01 -6.85164845e-01  7.13859562e-01] 
C2: [-2.09563922e-10  1.43643903e-01  6.79972057e-01  7.19030201e-01] 
D1: [ 0.         -0.00213233 -0.00476847 -0.99998636] 
D2: [ 8.36136715e-16 -4.23206043e-01 -9.06018414e-01  5.22280908e-03] 


==> i4422gensquant.txt <==

Numerical results for I4422 Generalizations
#########################################

This list provides the maximal violations for qubits and qutrits we
were able to find. Additionally bounds by the second and third level of
the NPA hierarchy are listed as npa2, npa3, respectively.

Additionally we list the state and the measurement settings that lead
to the listed qubit violation. The observables are given as bloch vectors, i. e.
A1: [a b c d] means A_1 = 1/2( a I + b X + c Y + d Z ) where X, Y, Z are the 
Pauli matrices. For the states, we list the coefficients in the standard
computational basis, that is
state: [a b c ... ] means state = a |0..00> + b|0..01> + c |0..10> + ... 



--------------------------------------
Number 1 ------------------------------
 +15 (000) +1 (100) +2 (110) +1 (200) +2 (210) +2 (220) -1 (300) +1 (310) +1 (320) -1 (330) -1 (331) -1 (332) +3 (333) -2 (441) +2 (442) > 0
npa2:             -5.645660907454321
qubit violation:  -4.329921400394016
qutrit violation: -4.329922491181589
algebraic bound: 69.0

Qubit violation
***************

violation: -4.329921400394016
state:     [ 0.     +0.j      -0.07881-0.48833j  0.23887+0.43315j -0.     +0.j
 -0.     +0.j       0.5053 -0.j      -0.4757 +0.1704j  -0.     -0.j     ]
A1: [ 0.5        -0.07964596  0.49350089 -0.01064892] 
A2: [-0.5         0.07964596 -0.49350088  0.01064892] 
A3: [-0.5         0.07964596 -0.49350088  0.01064892] 
A4: [-0.5         0.07964596 -0.49350088  0.01064892] 
B1: [ 1.55431223e-15  5.47718410e-01 -3.39390316e-01 -7.64734436e-01] 
B2: [-6.38378239e-16  2.35668837e-01 -9.27073690e-01 -2.91538287e-01] 
B3: [ 2.55351296e-15  8.78232468e-01 -1.08439228e-01  4.65777485e-01] 
B4: [-5.55111512e-16 -3.83766232e-01 -7.17628193e-01  5.81148222e-01] 
C1: [ 4.30211422e-16  7.78445872e-01 -6.27700161e-01 -3.81219505e-03] 
C2: [-5.27355937e-16  8.77452449e-01  2.90030567e-02 -4.78785988e-01] 
C3: [-1.77635684e-15 -2.29491881e-01 -5.37357965e-01 -8.11529355e-01] 
C4: [-6.10622664e-16  1.18646242e-01  8.05436830e-01 -5.80684581e-01] 


--------------------------------------
Number 2 ------------------------------
 +15 (000) +1 (100) +2 (110) +1 (111) +1 (200) +2 (210) -1 (211) +2 (220) +1 (221) -1 (222) -1 (300) +1 (310) +1 (320) -1 (330) -1 (331) -1 (332) +3 (333) -2 (441) +2 (442) > 0
npa2:             -8.914424979995463
qubit violation:  -8.857767231775034
qutrit violation: -8.857767048152047
algebraic bound: 77.0

Qubit violation
***************

violation: -8.857767231775034
state:     [ 0.     +0.j      -0.70021+0.09849j -0.     -0.j       0.     +0.j
  0.     -0.j      -0.     +0.j       0.70711+0.j       0.     -0.j     ]
A1: [ 8.81927864e-12 -8.71225253e-01  4.69573123e-01 -1.43065161e-01] 
A2: [-2.54513910e-11  8.71225251e-01 -4.69573121e-01 -1.43065181e-01] 
A3: [-7.63025295e-06  8.59596077e-09 -6.14787325e-09  9.99992370e-01] 
A4: [-1.95788455e-11  4.74453699e-01  8.80280460e-01  1.34025368e-09] 
B1: [-1.38629802e-11 -6.98075236e-01 -7.01586275e-01 -1.43065239e-01] 
B2: [ 7.93176635e-12  6.98075237e-01  7.01586280e-01 -1.43065215e-01] 
B3: [-7.52157717e-06 -2.35779042e-09 -1.44458957e-08  9.99992478e-01] 
B4: [ 1.04360964e-14 -7.08878323e-01  7.05330790e-01  8.52185755e-09] 
C1: [-5.90016924e-12  9.78027196e-01  1.51641539e-01  1.43065188e-01] 
C2: [-9.83546578e-13 -9.78027194e-01 -1.51641540e-01  1.43065200e-01] 
C3: [-7.60900963e-06 -6.61927679e-09  4.64128587e-09 -9.99992391e-01] 
C4: [-1.17914567e-11 -1.53217649e-01  9.88192467e-01  5.59275093e-09] 


--------------------------------------
Number 3 ------------------------------
 +19 (000) +2 (100) +2 (110) +2 (200) +2 (210) +2 (220) +1 (300) +2 (310) +2 (320) -1 (330) +1 (333) -2 (441) +2 (442) > 0
npa2:             -5.62895480042576
qubit violation:  -3.4936568889828354
qutrit violation: -3.4936569098178705
algebraic bound: 79.0

Qubit violation
***************

violation: -3.4936568889828354
state:     [-0.40761+0.2894j  -0.00825-0.00366j  0.     -0.j       0.30812+0.39355j
  0.00771-0.013j    0.50006+0.j      -0.42693+0.26j    -0.00596-0.00317j]
A1: [ 7.53978685e-11  9.57685850e-01 -1.85476977e-01  2.20082040e-01] 
A2: [ 7.53964113e-11  7.84472606e-01 -5.88507335e-01 -1.95606357e-01] 
A3: [-1.25410225e-08  9.13796243e-01 -4.05969936e-01  1.28379753e-02] 
A4: [ 7.21644966e-16  9.13954220e-02  1.74719496e-01 -9.80367265e-01] 
B1: [ 7.95363775e-13 -7.63273154e-01 -2.37961203e-01  6.00656772e-01] 
B2: [ 7.98638933e-13 -6.42350981e-01 -5.09027345e-01 -5.72954081e-01] 
B3: [-9.99999999e-01  4.26419336e-10  2.26611757e-10 -8.40455483e-12] 
B4: [-3.33066907e-16 -3.35478552e-01  6.04481277e-01 -7.22534793e-01] 
C1: [7.98583422e-13 8.33019408e-01 4.31697144e-01 3.46000348e-01] 
C2: [ 7.95141730e-13 -2.09109804e-02  9.37615585e-01 -3.47044299e-01] 
C3: [-9.99999999e-01 -2.46370369e-10 -4.15406931e-10  3.17745830e-13] 
C4: [-7.21644966e-16  4.18313333e-02 -2.55706914e-02 -9.98797417e-01] 


--------------------------------------
Number 4 ------------------------------
 +19 (000) +2 (100) +2 (110) +1 (111) +2 (200) +2 (210) -1 (211) +2 (220) +1 (221) -1 (222) +1 (300) +2 (310) +2 (320) -1 (330) +1 (333) -2 (441) +2 (442) > 0
npa2:             -8.587391482084868
qubit violation:  -8.000000000758542
qutrit violation: -8.000000148108853
algebraic bound: 87.0

Qubit violation
***************

violation: -8.000000000758542
state:     [-0.     -0.j       0.     +0.j       0.37798+0.30721j  0.28786+0.42413j
  0.51259+0.j      -0.46646-0.14022j  0.     +0.j       0.     -0.j     ]
A1: [-1.22199223e-10  5.33793571e-01 -8.45614820e-01  5.02996794e-08] 
A2: [-1.22196808e-10 -5.33793571e-01  8.45614820e-01  7.70090864e-08] 
A3: [-1.00000000e+00 -1.33226763e-15  1.63757896e-15 -7.77156117e-16] 
A4: [ 1.03042574e-15 -8.45614820e-01 -5.33793571e-01  4.85156610e-09] 
B1: [-1.22197270e-10  3.36556057e-01 -9.41663433e-01  1.90445146e-07] 
B2: [-1.22198841e-10 -3.36556057e-01  9.41663433e-01  1.73326331e-07] 
B3: [-1.00000000e+00 -1.00613962e-15  2.19269047e-15 -5.77315973e-15] 
B4: [ 8.35269354e-16  9.41663433e-01  3.36556057e-01 -2.72649048e-09] 
C1: [-1.22196697e-10  1.95645873e-01 -7.60637745e-01 -6.18993468e-01] 
C2: [-1.22196253e-10 -1.95645738e-01  7.60637786e-01  6.18993460e-01] 
C3: [-1.00000000e+00 -1.04083409e-17 -5.82867088e-16  1.99840144e-15] 
C4: [ 3.38618023e-15  2.16768699e-01 -5.82036261e-01  7.83737916e-01] 


--------------------------------------
Number 5 ------------------------------
 +23 (000) -3 (100) +3 (110) -2 (111) -3 (200) +3 (210) +3 (220) -2 (221) -1 (300) +1 (310) -1 (311) +1 (320) -1 (321) -1 (322) -1 (330) +1 (331) +1 (332) -1 (333) +4 (441) -4 (442) > 0
npa2:             -16.00000000093481
qubit violation:  -15.99999999948024
qutrit violation: -16.000002557466022
algebraic bound: 123.0

Qubit violation
***************

violation: -15.99999999948024
state:     [ 0.     -0.j      -0.26773-0.24382j  0.41069-0.28519j  0.33331-0.0882j
  0.5    +0.j      -0.32408-0.11767j -0.     -0.j      -0.28847+0.21889j]
A1: [7.21644966e-16 7.39788183e-01 1.66817191e-01 6.51832393e-01] 
A2: [-7.77156117e-16 -7.39788183e-01 -1.66817191e-01 -6.51832393e-01] 
A3: [ 1.00000000e+00  3.12250226e-16 -9.71445147e-16 -1.16573418e-15] 
A4: [-9.71445147e-16  6.46285251e-02  9.46680803e-01 -3.15624160e-01] 
B1: [ 2.94209102e-15 -2.55163799e-01 -7.92543898e-01 -5.53864247e-01] 
B2: [2.60902411e-15 2.55163799e-01 7.92543899e-01 5.53864247e-01] 
B3: [ 1.00000000e+00 -9.43689571e-16  5.13478149e-16  8.32667268e-16] 
B4: [-2.16493490e-15 -8.83473892e-01 -4.16583804e-02  4.66624541e-01] 
C1: [ 6.10622664e-16 -3.11654984e-01  8.58367238e-01  4.07525282e-01] 
C2: [ 3.63598041e-15  3.11654984e-01 -8.58367238e-01 -4.07525282e-01] 
C3: [ 1.00000000e+00  5.96744876e-16 -1.05471187e-15 -2.88657986e-15] 
C4: [ 2.22044605e-15  1.39080310e-01 -3.83058120e-01  9.13193925e-01] 


--------------------------------------
Number 6 ------------------------------
 +38 (000) -3 (100) -1 (110) +3 (111) -3 (200) -1 (210) -1 (211) -1 (220) +3 (221) -1 (222) -4 (300) -3 (310) +3 (311) -3 (320) +3 (321) +3 (322) +6 (330) +1 (331) +1 (332) -12 (333) -4 (441) +4 (442) > 0
npa2:             -22.81474113569513
qubit violation:  -18.934246713774733
qutrit violation: -18.93424715976778
algebraic bound: 190.0

Qubit violation
***************

violation: -18.934246713774733
state:     [ 0.08031+0.42637j  0.08736+0.01377j  0.     -0.j       0.23284-0.3661j
 -0.     -0.j      -0.43286+0.02934j  0.65381+0.j       0.     -0.j     ]
A1: [-0.61953881  0.14113444  0.77217403] 
A2: [-0.05271125  0.01200781  0.9985376 ] 
A3: [ 0.7877857  -0.17946274  0.5892256 ] 
A4: [-0.50746397  0.11560438  0.85388286] 
B1: [ 0.25336893 -0.58269033  0.7721892 ] 
B2: [ 0.02154183 -0.04954114  0.99853975] 
B3: [-0.32217986  0.74094068  0.58924277] 
B4: [ 0.20744813 -0.47708529  0.85402277] 
C1: [ 0.21339155 -0.59849755 -0.77218179] 
C2: [ 0.0181478  -0.05089898 -0.99853891] 
C3: [-0.2713417   0.76102927 -0.5892437 ] 
C4: [ 0.17473197 -0.49006738 -0.85399221] 


--------------------------------------
Number 7 ------------------------------
 +38 (000) -3 (100) -1 (110) +1 (111) -3 (200) -1 (210) +1 (211) -1 (220) +1 (221) +1 (222) -4 (300) -3 (310) +3 (311) -3 (320) +3 (321) +3 (322) +6 (330) +1 (331) +1 (332) -12 (333) -4 (441) +4 (442) > 0
npa2:             -20.39691767651704
qubit violation:  -18.831371668573475
qutrit violation: -18.831372438875455
algebraic bound: 182.0

Qubit violation
***************

violation: -18.831371668573475
state:     [ 0.16797-0.51588j  0.00125-0.18808j  0.03702+0.01228j  0.54254+0.j
 -0.     +0.j      -0.15841+0.30634j  0.35805+0.35675j -0.     -0.j     ]
A1: [-0.19176235 -0.09790243 -0.97654612] 
A2: [-0.61725938 -0.31580362 -0.72059623] 
A3: [ 0.64375829  0.32975852 -0.69053211] 
A4: [-0.70496199 -0.36106931  0.61045683] 
B1: [-0.00260793 -0.75412913 -0.65672099] 
B2: [-0.00398357 -0.98602415 -0.16655481] 
B3: [-0.00335995 -0.6537475   0.7567053 ] 
B4: [-0.00306536 -0.57045668  0.82132197] 
C1: [-0.71787965  0.23099941  0.65672527] 
C2: [-0.93880902  0.30148744  0.16656215] 
C3: [-0.62266414  0.19920632 -0.75670748] 
C4: [-0.54342161  0.17371454 -0.82128936] 


--------------------------------------
Number 8 ------------------------------
 +51 (000) -2 (100) +5 (110) -2 (200) +5 (210) +5 (220) -1 (300) +4 (310) -3 (311) +4 (320) -3 (321) -3 (322) -1 (330) +2 (331) +2 (332) +3 (333) +8 (441) -8 (442) > 0
npa2:             -22.708393964456974
qubit violation:  -15.496375810011788
qutrit violation: -15.496374502687532
algebraic bound: 225.0

Qubit violation
***************

violation: -15.496375810011788
state:     [ 0.21444+0.15353j  0.00615+0.58825j -0.     +0.j       0.07891+0.07407j
  0.03505+0.17502j -0.20563-0.1653j   0.68643-0.j      -0.     +0.j     ]
A1: [ 0.85282485 -0.39979022  0.33594281] 
A2: [0.90037992 0.4345478  0.02200499] 
A3: [-0.09374528 -0.93461732  0.34307769] 
A4: [ 0.01343397  0.93304747 -0.35950236] 
B1: [-0.87404948  0.47188096 -0.11561092] 
B2: [-0.90593198 -0.41870953 -0.06300471] 
B3: [ 0.07684139  0.99553961 -0.05473849] 
B4: [ 0.00475497 -0.99800619  0.0629368 ] 
C1: [-0.82917438 -0.44681526 -0.3358958 ] 
C2: [-0.9232579   0.38354463 -0.02209921] 
C3: [ 0.14572617 -0.92795998 -0.34300754] 
C4: [-0.06564987  0.93089169  0.35934768] 


--------------------------------------
Number 9 ------------------------------
 +51 (000) -2 (100) +5 (110) +4 (111) -2 (200) +5 (210) -4 (211) +5 (220) +4 (221) -4 (222) -1 (300) +4 (310) -3 (311) +4 (320) -3 (321) -3 (322) -1 (330) +2 (331) +2 (332) +3 (333) -8 (441) +8 (442) > 0
npa2:             -36.66606844923788
qubit violation:  -36.37951081485316
qutrit violation: -36.37951060047364
algebraic bound: 257.0

Qubit violation
***************

violation: -36.37951081485316
state:     [-4.9091e-01-9.4580e-02j  2.6800e-03-3.0000e-05j  1.0000e-05-1.0000e-05j
 -2.7423e-01+4.1806e-01j -4.0000e-05-1.0000e-05j  4.9997e-01+0.0000e+00j
  3.5742e-01-3.4956e-01j -7.1800e-03+1.0630e-02j]
A1: [-0.17862231  0.36854693  0.91228682] 
A2: [-0.18762826 -0.37324166 -0.90856277] 
A3: [ 0.99986618  0.01281665 -0.01016668] 
A4: [ 0.01570501 -0.92601222  0.37716671] 
B1: [-0.46778574 -0.54492508 -0.69586864] 
B2: [0.67260425 0.24123795 0.69957685] 
B3: [-0.55912477  0.82902172 -0.01012289] 
B4: [-0.59242847 -0.3909558   0.70440193] 
C1: [ 0.0893388  -0.40453981  0.91014621] 
C2: [ 0.26941783  0.33064186 -0.90448327] 
C3: [-0.97932044  0.20172384 -0.01545848] 
C4: [0.18039657 0.90525894 0.38466002] 


--------------------------------------
Number 10 ------------------------------
 +55 (000) -1 (100) +5 (110) -1 (200) +5 (210) +5 (220) +1 (300) +5 (310) -3 (311) +5 (320) -3 (321) -3 (322) -1 (330) +3 (331) +3 (332) +1 (333) +8 (441) -8 (442) > 0
npa2:             -22.414314849244732
qubit violation:  -16.97627996349493
qutrit violation: -16.976280049863462
algebraic bound: 235.0

Qubit violation
***************

violation: -16.97627996349493
state:     [-0.05621+0.04634j -0.41241+0.39383j -0.56312+0.08987j -0.     +0.j
  0.57025+0.j       0.     +0.j      -0.     -0.j      -0.12407-0.06123j]
A1: [ 0.55470465  0.45741172 -0.6950376 ] 
A2: [-0.047258   -0.03884107 -0.99812727] 
A3: [-0.74045101 -0.61078103 -0.28049749] 
A4: [-0.40132747 -0.33085227  0.85409193] 
B1: [-0.61985385 -0.36428645 -0.69503711] 
B2: [ 0.0527845   0.03091677 -0.99812722] 
B3: [ 0.82747044  0.48643249 -0.28049261] 
B4: [0.44844446 0.26347925 0.85409382] 
C1: [-0.71707235  0.05226537 -0.69503638] 
C2: [ 0.06100469 -0.004527   -0.99812721] 
C3: [ 0.95732276 -0.06970543 -0.28048937] 
C4: [ 0.51873651 -0.03787506  0.85409479] 


--------------------------------------
Number 11 ------------------------------
 +55 (000) -1 (100) +5 (110) +4 (111) -1 (200) +5 (210) -4 (211) +5 (220) +4 (221) -4 (222) +1 (300) +5 (310) -3 (311) +5 (320) -3 (321) -3 (322) -1 (330) +3 (331) +3 (332) +1 (333) -8 (441) +8 (442) > 0
npa2:             -36.088644743219604
qubit violation:  -34.83679591498615
qutrit violation: -34.83679588479974
algebraic bound: 267.0

Qubit violation
***************

violation: -34.83679591498615
state:     [ 0.     -0.j      -0.     -0.j      -0.     +0.j       0.71008-0.j
 -0.50556+0.49009j -0.     +0.j      -0.     +0.j       0.     -0.j     ]
A1: [-0.61431384  0.75502123 -0.22926285] 
A2: [ 0.61431383 -0.75502123 -0.22926287] 
A3: [ 1.17231292e-08 -1.01246843e-09  1.00000000e+00] 
A4: [-7.75681863e-01 -6.31124114e-01  8.06083742e-09] 
B1: [-0.66133254 -0.7141953   0.22926914] 
B2: [0.66133254 0.7141953  0.22926914] 
B3: [-2.45425093e-09  3.87148875e-10 -1.00000000e+00] 
B4: [-7.33739881e-01  6.79430487e-01  1.87754531e-09] 
C1: [ 0.57270862 -0.78704504  0.22927045] 
C2: [-0.57270861  0.78704504  0.22927046] 
C3: [-1.79524891e-08 -5.92094029e-09 -1.00000000e+00] 
C4: [-8.08583477e-01 -5.88381476e-01  1.81289069e-08] 


--------------------------------------
Number 12 ------------------------------
 +76 (000) -7 (100) -1 (110) +1 (111) -7 (200) -1 (210) +1 (211) -1 (220) +1 (221) +1 (222) -6 (300) -7 (310) +7 (311) -7 (320) +7 (321) +7 (322) +12 (330) +1 (331) +1 (332) -22 (333) +8 (441) -8 (442) > 0
npa2:             -44.81123102528437
qubit violation:  -42.72094269627393
qutrit violation: -42.72094270044208
algebraic bound: 360.0

Qubit violation
***************

violation: -42.72094269627393
state:     [ 0.69154-0.0000e+00j  0.     -1.0000e-05j -0.     -0.0000e+00j
 -0.     +0.0000e+00j -0.15411-4.2950e-02j -0.00805+1.3374e-01j
  0.00573+1.3385e-01j  0.66618+1.2838e-01j]
A1: [ 0.83929014 -0.53051027  0.11895763] 
A2: [ 0.98314813 -0.03332089  0.17974836] 
A3: [0.38415169 0.9135114  0.13388208] 
A4: [-0.92065869  0.36220502 -0.14558534] 
B1: [ 0.25192394  0.9509101  -0.179734  ] 
B2: [ 0.70445692  0.69970935 -0.11894234] 
B3: [-0.80473488  0.57834071 -0.13387979] 
B4: [ 0.55868812  0.81650643 -0.14555011] 
C1: [ 0.62881448  0.76840453 -0.11894044] 
C2: [ 0.15285946  0.97176785 -0.17972544] 
C3: [-0.85991182  0.49257629 -0.13386656] 
C4: [-0.4718055  -0.86960663  0.14554683] 


--------------------------------------
Number 13 ------------------------------
 +76 (000) -7 (100) -1 (110) +5 (111) -7 (200) -1 (210) -3 (211) -1 (220) +5 (221) -3 (222) -6 (300) -7 (310) +7 (311) -7 (320) +7 (321) +7 (322) +12 (330) +1 (331) +1 (332) -22 (333) -8 (441) +8 (442) > 0
npa2:             -48.49624028467302
qubit violation:  -43.41489871221343
qutrit violation: -43.414895211117354
algebraic bound: 384.0

Qubit violation
***************

violation: -43.41489871221343
state:     [ 0.     +0.j       0.     -0.j      -0.06992-0.67599j -0.12359+0.04542j
 -0.     -0.j       0.69223-0.j       0.08676-0.09903j -0.08771-0.12887j]
A1: [ 0.24785319 -0.96317061  0.10426498] 
A2: [-0.36920885 -0.91207116  0.17835658] 
A3: [-0.99071644 -0.02324694  0.13394253] 
A4: [ 9.55569917e-04 -9.90065336e-01  1.40604143e-01] 
B1: [0.75177123 0.6349395  0.1780223 ] 
B2: [0.99245896 0.0646806  0.10412371] 
B3: [-0.28641024  0.9487336   0.13369263] 
B4: [-0.94105702 -0.30770078 -0.1404699 ] 
C1: [-0.11236103  0.97751961  0.17841102] 
C2: [-0.67852132  0.72712027  0.1044267 ] 
C3: [0.85868173 0.4947201  0.13385728] 
C4: [ 0.47446742 -0.86896242 -0.14065859] 

